Packet Aggregation May Harm Batched Network Coding

Batched network coding (BNC) is a solution to multi-hop transmission on networks with packet loss. To be compatible with the existing infrastructure, BNC is usually implemented over UDP. A single error bit will probably result in discarding the packet. UDP-Lite is a variant of UDP that supports partial checksums. As long as the data covered by the checksum is correct, damaged payload will be delivered. With UDP-Lite, we can cope with other techniques such as payload aggregation of BNC packets to reduce the protocol overhead, and forward error correction to combat against bit errors. Unlike traditional transmissions, BNC has a loss resilience feature and there are dependencies between BNC packets. In this paper, we conduct a preliminary investigation on BNC over UDP-Lite. We show that aggregating as much as we can is not always the best strategy, and a hop-by-hop distributed efficiency optimization approach may lead to a worse throughput compared with the scheme without aggregation in a long network. These unnatural results caution that a casual integration of techniques with BNC can be harmful, and give us hints on future research directions.

==> data/frame.csv <==
N,a1,a2
1,0.607784679,0.561929779
2,0.662018663,0.610879937
3,0.682853177,0.629916542
4,0.6920972,0.637327185
5,0.700005629,0.645288196
6,0.704226346,0.648940964
7,0.707634953,0.652125431
8,0.709351701,0.653216228
9,0.711948817,0.655991423
10,0.713344709,0.657163502
11,0.714722641,0.658477263
12,0.715295989,0.658690107
13,0.716656202,0.660210078
14,0.71732761,0.660755106
15,0.718081082,0.661487025
16,0.71830565,0.661461594
17,0.719174683,0.662467087
18,0.719560223,0.662768378
19,0.720040504,0.663243017
20,0.720123634,0.66313571
21,0.720742998,0.663872576
22,0.720988455,0.664056295
23,0.721324396,0.664393612
24,0.721340744,0.664256502
25,0.721813525,0.664831959
26,0.721980661,0.664951023
27,0.722230735,0.665205854
28,0.722212631,0.665059391
29,0.722590803,0.665528539
30,0.722710071,0.665608772
31,0.722904714,0.665809859
32,0.72286793,0.665662832
33,0.72318081,0.66605729


==> data/frame2.csv <==
N,a
1,0.42689538
2,0.500812502
3,0.533077178
4,0.54588423
5,0.560656896
6,0.567415657
7,0.573443856
8,0.575421052
9,0.580822711
10,0.583067938
11,0.585625517
12,0.58599001
13,0.589000788
14,0.590059168
15,0.591502634
16,0.591421432
17,0.593431241
18,0.594020223
19,0.594963375
20,0.594728884
21,0.596209898
22,0.596570246
23,0.597243863
24,0.59695448
25,0.598115368
26,0.598349217
27,0.598859913
28,0.598554418
29,0.599503358
30,0.599660924
31,0.600064985
32,0.599760011
33,0.600559467
34,0.600668093
35,0.600998167
36,0.600701057
37,0.601390018
38,0.601465749
39,0.601742146
40,0.601456022
41,0.6020603
42,0.602113109
43,0.602349169
44,0.602075134
45,0.60261262
46,0.602648993
47,0.602853865
48,0.602592036
49,0.603075599
50,0.603099914
51,0.603280097
52,0.603030108
53,0.603469293
54,0.603484592
55,0.603644843
56,0.603406105
57,0.603808172
58,0.603816627
59,0.603960513
60,0.603732349
61,0.604102939
62,0.604106133
63,0.604236387
64,0.604018102
65,0.60436168
66,0.604360789
67,0.604479544
68,0.604270461
69,0.60459062
70,0.60458653
71,0.604695478
72,0.604494958
73,0.604794627
74,0.604788017
75,0.60488852
76,0.604695965


==> data/tp.csv <==
N,a1,a2,a3,b1,b2,b3,c1,c2,c3,d1,d2,d3
1,0.86993356,0.869311959,0.725033459,0.940709724,0.941067364,0.78625906,0.773238404,0.769850917,0.645969308,0.910394291,0.911733642,0.762984326
2,0.798425307,0.798704786,0.669206541,0.923329356,0.9237182,0.771360502,0.659314288,0.660039489,0.562227925,0.86570363,0.867789466,0.730179812
3,0.743379853,0.743979771,0.629216604,0.902665416,0.904772854,0.757276489,0.586179752,0.586343585,0.513316226,0.823888495,0.823254823,0.70280627
4,0.699862937,0.699111233,0.600114717,0.883254418,0.887937348,0.744630972,0.532883455,0.531298131,0.479549182,0.782358992,0.786117818,0.679926771
5,0.665405018,0.66539538,0.578419119,0.86676455,0.871128244,0.732936426,0.491127743,0.489826717,0.454701887,0.744384292,0.750356168,0.660811034
6,0.63786904,0.637722072,0.561096855,0.849609808,0.854912008,0.722034357,0.455178463,0.454573726,0.434608302,0.711932617,0.716605947,0.64452815
7,0.613438659,0.612597811,0.547304654,0.832203037,0.838834988,0.711826458,0.425505429,0.424558571,0.418338616,0.68184521,0.68466553,0.630674859
8,0.592651152,0.590314124,0.536122767,0.815763575,0.822397926,0.702376928,0.399810162,0.398552503,0.404113711,0.6481958,0.652662706,0.619233103
9,0.573171899,0.569883194,0.526061887,0.799376919,0.805348796,0.693683762,0.376574798,0.374119713,0.392042264,0.620359848,0.623933853,0.609438495
10,0.555145459,0.552892756,0.517264906,0.784300812,0.789326981,0.685444013,0.355524676,0.353014178,0.381232704,0.593683227,0.596765176,0.600861693


==> data/tp2.csv <==
N,a1,a2,a3,b1,b2,b3,c1,c2,c3,d1,d2,d3
1,0.739368589,0.739200918,0.622260364,0.874000773,0.874377396,0.735987432,0.76282519,0.760967874,0.637781863,0.899014019,0.90034067,0.753896223
2,0.670927843,0.670431249,0.579498182,0.834386103,0.835012879,0.714543565,0.675813793,0.673344097,0.576785093,0.855428456,0.85819645,0.725758019
3,0.627357038,0.625051322,0.556528,0.797997463,0.798341558,0.701149486,0.618438751,0.616992062,0.543880745,0.816729745,0.81849743,0.705841734
4,0.592610539,0.589571443,0.541370667,0.765489689,0.7657218,0.691897039,0.575972082,0.573138043,0.521402236,0.780263402,0.781516744,0.690902786
5,0.563517057,0.558565082,0.530013091,0.736719278,0.734723356,0.684880242,0.541911399,0.538193206,0.504655901,0.746451542,0.748566853,0.679326316
6,0.539177917,0.531854772,0.521061818,0.710251213,0.706447387,0.679345498,0.511818133,0.509988113,0.49106087,0.715594496,0.715508181,0.670267245
7,0.516706986,0.507348379,0.513660606,0.685309433,0.678828211,0.674461873,0.486410287,0.484341724,0.480108323,0.684493876,0.685580499,0.662800248
8,0.496361193,0.485109858,0.507422061,0.661128214,0.652776956,0.670368097,0.463760527,0.460098113,0.470781615,0.656575089,0.658031803,0.656460681
9,0.477804687,0.464694393,0.502087758,0.639606371,0.629217955,0.666768338,0.442158696,0.439192924,0.462568944,0.631011639,0.631991847,0.65110192
10,0.455225266,0.445829448,0.497374545,0.617858944,0.605434473,0.663633112,0.42282006,0.419772401,0.455386832,0.60567521,0.609411589,0.646444582

